The Long and the Short of It: Summarising Event Sequences with Serial Episodes

An ideal outcome of pattern mining is a small set of informative patterns, containing no redundancy or noise, that identifies the key structure of the data at hand. Standard frequent pattern miners do not achieve this goal, as due to the pattern explosion typically very large numbers of highly redundant patterns are returned. We pursue the ideal for sequential data, by employing a pattern set mining approach-an approach where, instead of ranking patterns individually, we consider results as a whole. Pattern set mining has been successfully applied to transactional data, but has been surprisingly under studied for sequential data. In this paper, we employ the MDL principle to identify the set of sequential patterns that summarises the data best. In particular, we formalise how to encode sequential data using sets of serial episodes, and use the encoded length as a quality score. As search strategy, we propose two approaches: the first algorithm selects a good pattern set from a large candidate set, while the second is a parameter-free any-time algorithm that mines pattern sets directly from the data. Experimentation on synthetic and real data demonstrates we efficiently discover small sets of informative patterns.

==> results/address_order.dat <==
100	5	683878.173002	1715.14536600001	2
50	39	683780.011042	1813.30732599995	3
25	281	683191.508686	2401.80968199996	15
20	493	682766.689239	2826.62912900001	27
15	1079	682083.124709	3510.19365899998	48
10	3028	681153.812405	4439.505963	79
9	3856	680973.787084	4619.53128400003	92
8	5088	680861.575368	4731.74300000002	97
7	6964	680652.347253	4940.97111499996	111
6	10030	680430.756360	5162.56200799998	124
5	15506	680286.533711	5306.78465699998	138


==> results/address_progress_order.dat <==
1 922.416783
2 1715.145366
3 1900.937572
4 1981.892041
5 2146.895986
6 2264.552269
7 2314.442251
8 2424.745084
9 2533.891253
10 2545.002342
11 2645.988133
12 2745.378179
13 2775.73259
14 2858.585624
15 2930.812112
16 3004.115597
17 3073.668695
18 3138.6881
19 3150.732275
20 3211.759052
21 3268.937547
22 3323.296663
23 3377.110476
24 3430.41083
25 3483.722357
26 3533.408244
27 3582.607852
28 3625.468974
29 3662.206937
30 3698.857255
31 3735.201366
32 3771.057138
33 3808.746394
34 3844.356022
35 3876.487488
36 3909.119153
37 3940.620673
38 3970.375196
39 4002.56466
40 4032.525436
41 4061.730823
42 4090.891515
43 4119.391856
44 4147.522158
45 4174.096182
46 4200.674382
47 4227.216341
48 4253.313822
49 4265.789031
50 4293.435024
51 4317.72932
52 4337.666767
53 4358.43413
54 4384.619692
55 4399.758553
56 4426.532141
57 4449.317655
58 4471.38396
59 4493.247231
60 4513.965812
61 4517.530297
62 4537.359813
63 4556.146054
64 4576.926445
65 4598.195768
66 4616.412315
67 4638.225712
68 4656.267242
69 4679.648134
70 4695.612524
71 4712.974241
72 4729.968319
73 4760.132713
74 4761.559275
75 4769.524037
76 4783.145675
77 4797.440775
78 4811.32237
79 4821.390805
80 4834.402013
81 4849.004402
82 4861.916284
83 4872.479348
84 4885.004008
85 4897.761249
86 4901.674198
87 4911.084951
88 4919.595192
89 4955.336725
90 4964.402087
91 4968.331646
92 4976.035731
93 4983.418561
94 4989.952856
95 4996.664437
96 5003.801949
97 5009.982995
98 5019.265217
99 5020.162931
100 5027.057685
101 5031.991505
102 5045.394402
103 5055.961358
104 5059.381288
105 5065.504227
106 5071.234052
107 5074.6914
108 5078.854903
109 5081.75912
110 5086.447418
111 5091.982703
112 5095.602217
113 5098.107272
114 5101.535544
115 5107.741866
116 5149.669565
117 5154.977487
118 5158.872614
119 5160.509772
120 5164.358011
121 5164.779455
122 5165.795515
123 5165.990022
124 5168.567939
125 5169.152838
126 5174.444426
127 5180.169833
128 5181.318367
129 5181.979877
130 5188.746923
131 5189.209934
132 5190.474939
133 5208.252288
134 5209.045746
135 5211.518184
136 5218.433681
137 5220.026041
138 5226.035434
139 5237.64684
140 5244.790404
141 5257.789019
142 5264.007013
143 5264.007013


==> results/address_progress_slam.dat <==
1 922.416783
2 1715.145366
3 1900.937572
4 1981.892041
5 2146.895986
6 2256.896072
7 2365.783205
8 2466.326989
9 2565.616307
10 2648.062779
11 2719.897191
12 2789.472751
13 2858.843204
14 2919.593855
15 2984.443286
16 3037.950561
17 3091.095903
18 3145.286031
19 3198.307998
20 3247.324208
21 3296.855442
22 3329.365653
23 3365.823866
24 3402.267237
25 3438.487864
26 3474.15972
27 3509.659104
28 3537.934111
29 3569.842585
30 3602.28741
31 3633.597304
32 3668.287311
33 3700.382873
34 3726.869642
35 3756.696026
36 3785.714653
37 3813.702644
38 3839.752781
39 3866.224556
40 3890.637273
41 3917.086699
42 3938.395968
43 3966.014972
44 3993.587629
45 4019.738531
46 4044.697899
47 4068.901723
48 4092.612566
49 4113.487808
50 4130.62127
51 4151.351934
52 4177.929132
53 4200.650107
54 4222.607878
55 4244.399478
56 4264.110423
57 4284.735517
58 4302.829107
59 4320.756949
60 4334.523073
61 4351.494872
62 4366.244512
63 4374.093078
64 4388.353644
65 4402.88184
66 4415.807402
67 4425.099381
68 4438.596996
69 4451.075579
70 4462.844444
71 4474.671717
72 4479.036287
73 4489.279411
74 4499.537089
75 4509.888859
76 4522.607105
77 4525.013735
78 4529.100956
79 4535.711037
80 4548.521825
81 4557.610819
82 4580.188349
83 4595.255368
84 4601.462396
85 4608.974646
86 4618.339924
87 4626.768298
88 4634.626102
89 4640.950763
90 4646.874189
91 4650.203145
92 4653.14825
93 4659.998095
94 4662.368716
95 4672.919606
96 4676.262233
97 4678.40029
98 4682.207081
99 4686.084504
100 4688.009655
101 4691.450558
102 4697.525958
103 4700.385996
104 4702.312028
105 4703.786086
106 4704.471899
107 4705.860805
108 4706.437337
109 4707.999664
110 4708.732575
111 4709.444082
112 4710.159382
113 4713.586499
114 4714.209791
115 4714.820305
116 4775.922376
117 4815.293452
118 4883.928816
119 4922.275008
120 4972.936419
121 5010.698322
122 5034.085962
123 5059.484669
124 5081.376435
125 5102.153067
126 5114.613802
127 5127.44582
128 5157.25085
129 5162.785178
130 5172.082539
131 5179.844865
132 5187.182084
133 5194.41893
134 5201.532214
135 5208.132138
136 5214.60552
137 5221.085788
138 5226.399441
139 5231.2994
140 5235.248847
141 5239.350941
142 5242.951162
143 5259.400723
144 5265.934321
145 5268.488201
146 5270.601508
147 5272.296444
148 5273.365863
149 5274.336737
150 5275.26569
151 5275.824128
152 5276.373513
153 5277.017371
154 5278.643767
155 5296.480677
156 5309.921795
157 5325.018357
158 5330.942012
159 5334.541678
160 5338.544776
161 5351.669335
162 5357.401658


==> results/address_srch.dat <==
unit state (0.000000 775.169303 131)
fellow citizen (0.000000 769.622803 115)
men women (0.000000 165.007663 24)
feder govern (0.027778 122.285290 35)
year ago (0.000000 113.960957 17)
four year (0.000000 108.873318 18)
self govern (0.058824 108.710744 32)
vice presid (0.000000 103.251228 15)
american peopl (0.000000 98.185149 41)
almighti god (0.000000 84.182748 15)
chief magistr (0.000000 83.627525 10)
carri out (0.000000 80.620611 15)
within limit (0.200000 74.687050 20)
north south (0.250000 70.816562 12)
four year ago (0.000000 61.222974 10)
armi navi (0.783784 60.814171 16)
civil religi liberti (0.066667 59.651621 7)
rest upon (0.250000 57.535685 21)
discharg duti (0.333333 55.933302 18)
both side (0.125000 55.004931 14)
chief justic (0.000000 51.653762 11)
public debt (0.200000 51.328791 16)
polit parti (0.000000 49.388630 16)
economi public expenditur (0.722222 43.717485 10)
within sphere (0.272727 42.183300 8)
congress session (0.500000 42.154835 8)
gener govern (0.000000 41.316583 26)
execut depart (0.250000 39.639987 15)
new breez blow (0.000000 37.720262 4)
public monei (0.000000 37.692156 12)
indian tribe (0.000000 37.357158 6)
solv problem (0.444444 36.871430 10)
half centuri (0.000000 36.590759 10)
same time (0.000000 35.870952 15)
district columbia (0.000000 32.719070 5)
twenti five (0.000000 31.956602 6)
impos upon (0.071429 31.468424 13)
execut branch govern (0.076923 30.851959 6)
domest concern (0.000000 30.777878 9)
onc again (0.000000 30.127942 9)
belov countri (0.000000 29.782225 9)
take oath (0.266667 29.514271 11)
first time histori (0.076923 29.447807 6)
eighteenth amend (0.000000 29.177396 5)
declar independ (0.294118 28.409776 12)
foreign nation (0.090909 28.263653 20)
depend upon (0.200000 28.051913 16)
faithfulli execut (0.000000 27.656349 8)
form govern (0.185185 27.402957 22)
perform duti (0.375000 27.343480 15)
agricultur manufactur (0.645161 27.218303 11)
naval forc (0.000000 26.760605 8)
centuri ago (0.272727 26.334475 8)
new new (0.802632 26.038843 45)
best abil (0.000000 25.825959 9)
under constitut (0.095238 25.149871 19)
coordin branch govern (0.000000 24.935047 4)
home abroad (0.722222 24.178236 15)
solemn oath (0.090909 24.058402 10)
equal opportun (0.000000 23.930154 10)
differ opinion (0.000000 23.820608 10)
carri effect (0.166667 23.363942 10)
throughout world (0.000000 23.228075 11)
turn back (0.000000 23.218434 7)
enforc law (0.500000 22.655875 18)
western hemispher (0.000000 22.261433 5)
under circumst (0.416667 20.674137 14)
nuclear weapon (0.588235 19.989392 7)
move forward (0.000000 18.516850 7)
interst commerc (0.000000 18.240533 6)
within jurisdict (0.125000 17.845171 7)
farm factori (0.222222 16.900797 7)
section countri (0.076923 16.874769 12)
civil servic (0.000000 16.473623 10)
insist upon (0.181818 15.321932 9)
shall endeavor (0.214286 14.215928 11)
pass awai (0.272727 13.936057 8)
chief execut (0.000000 13.919966 6)
earnest desir (0.000000 13.773143 6)
social order (0.200000 13.058527 8)
georg washington (0.000000 12.862985 4)
preserv protect defend (0.375000 12.595189 5)
best interest (0.076923 12.403185 12)
free peopl (0.000000 12.401946 18)
heal sick (0.000000 12.140009 4)
sever state (0.166667 10.746143 10)
speci payment (0.000000 10.702640 4)
santo domingo (0.000000 10.677529 3)
widow orphan (0.000000 10.677529 3)
repair post assign (0.250000 10.426762 3)
move toward (0.222222 10.162866 7)
power grant (0.500000 10.085759 15)
constitut unit state (0.058824 9.908963 16)
promot welfar (0.400000 9.408958 9)
session congress (0.454545 9.355780 6)
tariff bill (0.000000 8.654212 5)
taken oath (0.142857 8.123472 6)
anarchi despot (0.200000 8.120459 4)
reverend clergi (0.000000 7.847454 3)
plainli written (0.000000 7.426307 4)
fifteenth amend (0.200000 7.320315 4)
foreign power (0.000000 7.115949 10)
old world (0.000000 7.097744 10)
offic presid (0.000000 6.934769 8)
negro race (0.533333 6.858763 7)
guard against (0.300000 6.769094 7)
framer constitut (0.000000 6.764064 5)
fervent prayer (0.166667 6.661994 5)
abraham lincoln (0.000000 6.559742 3)
illeg liquor (0.000000 6.559742 3)
local govern (0.000000 6.394769 10)
prosper happi (0.181818 6.258695 9)
thirteen state (0.000000 6.210521 5)
foreign affair (0.000000 5.932496 6)
civil war (0.000000 5.732323 9)
domest institut (0.272727 5.557498 8)
great nation (0.175000 5.268163 33)
administr govern (0.321429 4.851441 19)
exercis power (0.428571 4.819666 16)
both race (0.000000 4.728795 6)
common good (0.100000 4.429114 9)
eastern western (0.444444 4.226214 5)
law abid (0.333333 4.152705 8)
major minor (0.724138 3.940039 8)
equal right (0.392857 3.847462 17)
more more (0.669291 3.755389 42)
preserv protect defend constitut unit state (0.000000 3.610968 6)
highest degre (0.000000 3.538758 5)
look back (0.000000 3.529209 5)
thoma jefferson (0.000000 3.253138 3)
watch over (0.142857 2.979942 6)
mine factori (0.250000 2.899778 3)
common defens (0.000000 2.587137 6)
directli indirectli (0.000000 2.405588 3)
bow head (0.000000 2.170536 3)
thank god (0.000000 2.153357 5)
overrul provid (0.000000 2.109002 4)
base upon (0.000000 2.036899 6)
express popular (0.000000 1.688193 5)
firm relianc (0.000000 1.649385 4)
race feel (0.142857 1.640276 6)
more half (0.000000 1.110898 4)
reli upon (0.000000 1.092409 6)
great britain (0.000000 1.007614 4)
lock type (0.000000 0.885537 3)
mutual concess (0.000000 0.882616 4)
brotherhood man (0.000000 0.854192 4)
deepli impress (0.000000 0.851067 4)
nation life (0.000000 0.785746 13)
inland frontier (0.000000 0.771511 3)
settlement controversi (0.000000 0.746351 4)
benign influenc (0.000000 0.726953 4)
encroach upon (0.166667 0.665104 5)
ten million (0.000000 0.579916 4)
friendship nation (0.111111 0.025207 8)


==> results/jmlr_srch.dat <==
support vector machin (0.000000 849.559092 97)
machin learn (0.000000 645.507985 132)
state art (0.000000 480.421551 54)
data set (0.021583 446.067451 136)
bayesian network (0.000000 374.391004 62)
larg scale (0.018519 328.649930 53)
nearest neighbor (0.000000 322.202566 31)
decis tree (0.000000 293.015118 43)
neural network (0.000000 289.897381 39)
cross valid (0.000000 279.229128 31)
featur select (0.046875 262.032436 61)
graphic model (0.086207 242.515634 53)
real world (0.000000 229.491051 31)
high dimension (0.000000 220.983251 35)
mutual inform (0.000000 220.147809 30)
sampl size (0.000000 217.361841 42)
learn algorithm (0.000000 215.351588 128)
princip compon analysi (0.000000 204.454984 15)
logist regress (0.000000 203.982045 29)
model select (0.043478 195.560515 66)
support vector machin svm (0.000000 188.289764 41)
loss function (0.021739 187.920624 45)
reinforc learn (0.000000 185.992998 41)
experiment result (0.000000 183.925276 39)
mont carlo (0.000000 181.717859 16)
reproduc kernel hilbert space (0.000000 179.600589 21)
belief propag (0.000000 179.376005 19)
well known (0.000000 172.718274 36)
special case (0.000000 172.080493 31)
naiv bay (0.000000 171.144029 23)
relationship between (0.064516 170.003368 29)
gener error (0.000000 162.271667 49)
dimension reduct (0.000000 158.435042 23)
induct logic program (0.000000 152.141886 10)
gene express (0.000000 148.978773 22)
wide rang (0.000000 147.781589 22)
upper bound (0.041667 147.046741 23)
object function (0.000000 145.295705 33)
worst case (0.045455 142.151982 21)
run time (0.000000 139.855172 24)
multi class (0.000000 138.155096 29)
variabl select (0.029412 135.426484 33)
supervis learn (0.085106 133.075203 43)
max sum classifi (0.000000 133.022530 11)
activ learn (0.095238 126.980451 38)
gaussian process (0.000000 123.185092 25)
unlabel data (0.000000 118.143529 26)
maximum margin (0.120000 118.101763 22)
multi task learn (0.000000 117.472024 13)
markov random field (0.000000 113.904057 8)
polynomi time (0.040000 113.160666 24)
input space (0.041667 109.742390 23)
averag reward (0.105263 105.779333 17)
inner product (0.000000 105.069601 13)
paper present (0.023810 104.358149 41)
train set (0.026316 104.103729 37)
kullback leibler diverg (0.000000 100.536078 6)
posit definit (0.058824 98.063092 16)
lower bound (0.047619 97.313359 20)
risk minim (0.083333 96.843717 22)
isotrop log concav distribut (0.000000 96.712850 5)
collabor filter (0.000000 95.659798 12)
decis maker (0.000000 94.569761 11)
independ compon analysi (0.000000 94.541212 10)
linear program (0.000000 94.258043 20)
non parametr (0.000000 93.831279 18)
maximum entropi (0.000000 93.276424 15)
quadrat program (0.142857 92.383314 18)
classif problem (0.000000 91.591823 43)
featur space (0.033333 91.469030 29)
propos method (0.109091 88.644874 49)
latent dirichlet alloc lda (0.076923 86.526340 4)
non linear (0.000000 84.648115 24)
text categor (0.000000 84.413617 15)
bregman diverg (0.076923 84.306994 12)
area under roc curv (0.000000 83.858685 7)
markov decis process (0.000000 83.448147 7)
turn out (0.000000 82.515285 12)
hidden variabl (0.100000 81.678112 18)
maximum likelihood (0.071429 81.548209 13)
time seri (0.000000 80.412081 17)
trade between (0.000000 79.987153 15)
miss valu (0.000000 78.306742 16)
larg margin (0.000000 78.151741 19)
high probabl (0.000000 77.940850 19)
bia varianc (0.000000 77.813145 12)
http www (0.000000 77.441290 9)
more accur (0.050000 77.405543 19)
signific improv (0.275862 75.473740 21)
low rank (0.000000 75.201958 15)
optim problem (0.000000 73.944764 39)
comput cost (0.000000 73.495355 19)
markov blanket (0.000000 73.083732 9)
non neg matrix factor (0.543478 72.900438 7)
state space (0.130435 72.726201 20)
data mine (0.090909 72.545893 20)
paper propos (0.033333 72.359445 29)
uniform converg (0.000000 71.793937 14)
membership queri (0.133333 71.717572 13)
non gaussian (0.000000 71.601926 18)
spam filter (0.000000 70.749020 11)
gradient descent (0.000000 70.184491 10)
low dimension (0.000000 70.032173 13)
semi supervis (0.000000 69.884670 11)
hidden markov model (0.000000 69.620392 7)
rate converg (0.000000 69.110055 16)
take account (0.333333 68.127465 12)
valu function (0.117647 67.912375 30)
euclidean space (0.315789 67.546611 13)
paper introduc (0.243902 66.801221 31)
prior knowledg (0.117647 66.247301 15)
markov chain (0.083333 65.978750 11)
messag pass (0.214286 65.267414 11)
markov network (0.000000 65.111878 14)
paper describ (0.000000 64.910645 20)
non trivial (0.000000 64.652251 11)
solv problem (0.544444 64.299133 41)
under condit (0.582090 64.098934 28)
decis list (0.000000 63.506949 11)
approxim infer (0.137931 62.853303 25)
condit independ (0.000000 62.682062 18)
amp markov equival class (0.000000 62.610444 5)
error rate (0.230769 62.378593 20)
random walk (0.000000 61.816672 11)
target concept (0.000000 61.165370 14)
probabl distribut (0.000000 60.135120 21)
data point (0.000000 60.015304 24)
multi arm bandit (0.000000 59.388336 5)
paper investig (0.000000 59.129178 17)
more gener (0.000000 59.065031 24)
inform retriev (0.000000 58.989284 11)
hilbert space (0.000000 57.968941 10)
concept class (0.000000 57.684598 19)
condit probabl (0.250000 57.197728 21)
actor critic (0.000000 56.549905 8)
under assumpt (0.463415 56.129137 22)
blind sourc separ (0.090909 56.071339 10)
real life (0.000000 56.043991 10)
condit random field (0.000000 56.001366 6)
benchmark data set (0.052632 55.920407 18)
latent variabl (0.000000 55.282742 13)
hing loss (0.000000 55.129427 9)
represent theorem (0.000000 54.425741 13)
consid problem (0.117647 54.413422 30)
natur languag (0.000000 53.223134 13)
handwritten digit (0.000000 52.478007 7)
converg rate (0.260870 52.313745 17)
joint distribut (0.066667 51.886938 14)
ration kernel (0.000000 51.536280 12)
context free languag (0.416667 51.167655 7)
soft margin (0.000000 51.153681 11)
malici nois (0.000000 50.565878 9)
near optim (0.000000 50.420543 13)
real world data set (0.019231 50.247852 17)
carri out (0.000000 50.044294 8)
gener bound (0.000000 49.874942 30)
independ compon analysi ica (0.029412 49.461972 11)
train data (0.000000 49.351235 27)
cost function (0.000000 49.085078 16)
dirichlet process (0.000000 48.444292 10)
empir evalu (0.000000 48.390193 16)
distribut free (0.000000 47.736628 11)
comput biologi (0.000000 47.577802 10)
comput complex (0.153846 47.042093 22)
under covari shift (0.000000 46.764163 5)
variat bayesian (0.000000 46.649071 13)
address problem (0.200000 46.533325 20)
introduc new (0.115385 46.375588 23)
independ ident distribut (0.176471 46.371329 7)
coordin descent (0.000000 45.933947 7)
shallow pars (0.437500 45.627489 9)
edr subspac (0.000000 45.366403 7)
wide applic inform criterion (0.000000 44.959533 4)
learn rate (0.000000 44.896859 19)
basi function (0.000000 44.860202 14)
train test (0.052632 44.653938 18)
binari classif (0.000000 44.386986 16)
influenc function (0.000000 44.290405 12)
bayesian network structur (0.212121 43.802229 26)
order magnitud (0.000000 43.508919 9)
largest deflag graph (0.000000 43.479222 4)
gaussian kernel (0.285714 43.370995 25)
computation expens (0.000000 43.213118 8)
linear dynam system (0.000000 43.125812 6)
recent year (0.000000 42.897760 9)
ilp system (0.000000 42.632615 10)
open sourc (0.000000 42.586947 10)
tempor differ (0.000000 42.113978 11)
chang over time (0.000000 41.658180 6)
inform theoret (0.000000 41.409997 15)
mistak bound (0.250000 41.331302 12)
paper consid (0.000000 40.950381 19)
discount reward (0.000000 40.165788 7)
deep belief network (0.000000 39.933160 4)
cover number (0.000000 39.503423 12)
equival class (0.000000 38.879883 14)
novelti detect (0.000000 38.519069 8)
recommend system (0.000000 38.414816 10)
discrimin analysi (0.066667 38.165199 14)
data depend (0.000000 38.162752 21)
larg number (0.000000 38.009965 20)
plai role (0.470588 37.790929 9)
set cover machin (0.000000 37.757998 5)
experi show (0.000000 37.612060 21)
tune paramet (0.000000 36.974345 10)
round robin classif (0.000000 36.794443 4)
dynam program (0.000000 36.781596 9)
interior point (0.000000 36.237672 7)
close relat (0.076923 36.028103 12)
propos algorithm (0.175000 35.968510 33)
real data set (0.125000 35.737623 14)
text classif (0.000000 35.695770 16)
support vector (0.000000 35.413195 9)
margin likelihood (0.100000 35.337935 9)
random forest (0.111111 35.297029 8)
learn curv (0.000000 34.949163 12)
function approxim (0.074074 34.863210 25)
axi parallel (0.000000 34.704403 6)
refin kernel (0.000000 34.365639 11)
previou work (0.187500 33.899294 13)
uniform distribut (0.000000 33.748206 10)
second order cone program (0.210526 33.459632 5)
gpl licens (0.000000 32.816145 5)
expect maxim (0.142857 32.478370 12)
learn problem (0.000000 31.964392 41)
lasso dantzig selector (0.000000 31.930523 3)
decis boundari (0.000000 31.757908 7)
differ between (0.111111 31.560758 16)
pac bay (0.000000 31.502309 8)
dimens reduct (0.000000 31.485510 9)
pattern recognit (0.000000 30.852634 8)
improv perform (0.341463 30.529822 27)
upper lower bound (0.000000 30.453659 6)
health care data (0.111111 30.306715 4)
real valu (0.000000 30.274740 12)
hundr thousand (0.000000 29.844230 6)
background inform (0.000000 29.680240 8)
sampl complex (0.000000 29.672526 14)
optim solut (0.052632 29.574999 18)
rare event (0.000000 29.562463 6)
pac learn (0.000000 29.273298 13)
statist test (0.310345 29.162135 20)
converg properti (0.000000 28.329956 13)
more effici (0.000000 28.130124 15)
loss loss (0.853535 28.117912 29)
mathemat program (0.000000 27.822880 7)
publicli avail (0.000000 27.657555 6)
graph laplacian (0.000000 27.471743 8)
exponenti famili (0.000000 27.219521 9)
decis function (0.000000 27.021894 11)
close form (0.000000 26.871633 9)
take advantag (0.000000 26.637524 8)
misclassif error (0.000000 26.339249 8)
mahalanobi distanc (0.000000 25.985344 6)
effici implement (0.406250 25.947125 19)
computation effici (0.000000 25.826352 9)
linear threshold (0.000000 25.782103 10)
linear combin (0.000000 25.606387 14)
second order (0.000000 25.601841 10)
expect propag (0.000000 25.369563 7)
larg data set (0.000000 25.285044 11)
hilbert schmidt (0.000000 25.194306 4)
paper propos new (0.000000 25.191659 11)
semi supervis learn (0.062500 25.090659 15)
address issu (0.307692 24.983772 9)
answer question (0.470588 24.969821 9)
connect between (0.000000 24.963580 9)
fat shatter dimens (0.000000 24.665053 3)
softwar packag (0.000000 24.461478 6)
small number (0.076923 23.958875 12)
radial basi function (0.000000 23.925745 6)
onlin algorithm (0.421875 23.757162 37)
mani applic (0.062500 23.565956 15)
distanc between (0.000000 23.558811 9)
non zero (0.000000 23.525588 8)
comput vision (0.000000 23.411965 7)
maximum likelihood estim (0.000000 23.261431 11)
euclidean distanc (0.000000 23.126200 6)
correl immun (0.000000 23.118869 5)
top down (0.000000 23.099564 5)
larg class (0.000000 22.669694 14)
control fdr (0.272727 22.602483 8)
even though (0.000000 22.523144 7)
under mild condit (0.142857 22.414947 6)
super structur (0.000000 22.118743 8)
free energi (0.000000 21.860959 6)
number support vector (0.235294 21.729081 13)
partial correl (0.000000 21.693587 7)
rate certifi (0.000000 21.484140 5)
both synthet (0.000000 21.463913 10)
log likelihood (0.000000 21.430672 7)
semidefinit program (0.000000 21.111984 5)
spheric homoscedast (0.000000 20.549058 5)
emot cognit (0.000000 20.452869 4)
shallow parser (0.000000 20.287684 4)
present new (0.050000 20.214009 19)
oracl inequ (0.000000 20.162525 6)
experiment result show (0.000000 19.994694 13)
exact infer (0.166667 19.972289 10)
leav out (0.000000 19.970901 6)
direct acycl graph dag (0.000000 19.934872 7)
model select criterion (0.000000 19.819922 9)
input variabl (0.153846 19.651440 11)
naiv credal classifi (0.000000 19.539655 3)
agv schedul task (0.000000 19.509661 3)
conform predict (0.000000 19.482721 6)
canon correl (0.000000 19.481769 5)
result show (0.000000 19.449434 25)
curs dimension (0.000000 19.431896 5)
statist learn theori (0.000000 19.309649 8)
empir risk minim (0.000000 19.239477 9)
respons variabl (0.000000 19.180817 8)
socp relax (0.142857 18.957352 6)
high dimension data (0.066667 18.709770 21)
polici iter (0.000000 18.530495 9)
search space (0.142857 18.530491 12)
pseudo likelihood (0.000000 18.515927 5)
posit semidefinit (0.000000 18.499012 5)
nest symmetr (0.000000 18.491608 6)
stabil properti (0.000000 18.482414 8)
bipartit rank (0.000000 18.477806 6)
plai import role (0.066667 18.424429 7)
subgroup discoveri (0.250000 18.311002 6)
string kernel (0.090909 18.289617 10)
computation feasibl (0.000000 18.191721 6)
introduc novel (0.000000 18.093198 10)
random variabl (0.000000 18.040417 10)
classif accuraci (0.000000 17.645253 15)
demonstr effect (0.125000 17.427013 14)
dure learn (0.166667 17.321851 10)
input point (0.000000 17.310563 8)
much faster (0.000000 17.190332 7)
propos novel (0.000000 17.139244 15)
wide varieti (0.000000 16.901288 7)
stochast gradient descent (0.000000 16.840117 7)
lexicograph strategi (0.000000 16.799284 5)
gibb sampl (0.142857 16.768324 6)
convex loss function (0.272727 16.700385 12)
compar favor (0.000000 16.496500 7)
natur languag process (0.000000 16.468676 8)
new algorithm (0.173913 16.462177 38)
translat invari (0.400000 16.383394 6)
reproduc kernel (0.000000 16.223362 7)
domain knowledg (0.478261 16.206362 12)
classif regress (0.071429 16.164490 13)
covari matrix (0.000000 16.033826 11)
polici gradient (0.555556 15.998311 12)
squar loss (0.250000 15.961760 9)
face recognit (0.000000 15.886701 6)
gini svm (0.000000 15.886564 6)
roc curv (0.000000 15.857631 4)
recent propos (0.133333 15.808381 13)
main result (0.125000 15.706245 14)
maxim margin (0.285714 15.661355 10)
stochast game (0.125000 15.568487 7)
number variabl (0.210526 15.348905 15)
more complex (0.000000 15.258722 10)
bag word (0.000000 15.015352 7)
small fraction (0.000000 14.970444 6)
rademach averag (0.000000 14.798404 5)
paper studi (0.000000 14.794141 12)
causal discoveri (0.125000 14.779177 7)
necessari suffici condit (0.000000 14.619421 6)
number train exampl (0.000000 14.568454 8)
work well (0.076923 14.399942 12)
penalti term (0.000000 14.374960 7)
regress problem (0.000000 14.331771 13)
essf yearli season (0.647059 14.323955 3)
node parent (0.250000 14.196594 6)
decis make (0.000000 14.187904 7)
theoret properti (0.214286 14.100244 11)
continu time (0.090909 13.984606 10)
latent factor (0.000000 13.949438 6)
user prefer (0.000000 13.541855 6)
condit independ relat (0.000000 13.353688 8)
weight vector (0.000000 13.176742 8)
cluster cluster (0.863946 13.127892 40)
ridg regress (0.000000 12.936501 5)
experiment studi (0.100000 12.785367 9)
achiev accuraci (0.515152 12.650934 16)
interact between (0.000000 12.523455 7)
convex optim problem (0.142857 12.451094 9)
result obtain (0.000000 12.380993 15)
well understood (0.000000 12.377112 6)
paper develop (0.000000 12.280879 12)
classif task (0.000000 12.270929 15)
undirect graph (0.000000 12.227484 6)
varianc reduct (0.000000 12.210231 6)
studi problem learn (0.157895 11.872322 8)
network structur (0.076923 11.810078 12)
real data (0.416667 11.779769 14)
predict accuraci (0.000000 11.715731 11)
spars solut (0.000000 11.599066 10)
fisher discrimin (0.181818 11.251367 9)
train error (0.000000 11.246768 11)
unifi framework (0.181818 11.228806 9)
ancestr graph (0.000000 11.138233 5)
cluster algorithm (0.000000 11.040010 19)
extra output (0.000000 11.001837 5)
model averag (0.100000 10.922901 9)
degre freedom (0.000000 10.838519 4)
effici algorithm (0.179487 10.666035 32)
dirichlet prior (0.000000 10.655904 4)
function class (0.173913 10.638972 19)
convex quadrat (0.200000 10.530476 8)
chain graph (0.000000 10.461141 5)
perceptron algorithm (0.210526 10.436816 15)
hush scovel (0.000000 10.431078 3)
regulatori network (0.000000 10.381735 5)
multicategori classif (0.000000 10.353247 6)
malici execut (0.000000 10.189041 4)
non adapt (0.000000 10.160461 8)
rank function (0.076923 10.122349 12)
hypothesi space (0.000000 10.092795 6)
gener purpos (0.000000 10.083071 9)
squar regress (0.285714 10.037734 10)
propos approach (0.095238 9.984764 19)
max margin (0.000000 9.961673 6)
pareto optim (0.000000 9.956507 5)
misclassif cost (0.000000 9.950390 5)
linear model (0.133333 9.837445 26)
grammat infer (0.000000 9.672442 5)
half space (0.000000 9.631392 5)
markov properti (0.000000 9.614710 6)
hypothesi class (0.166667 9.549922 10)
discret continu (0.400000 9.435281 12)
nonlinear ica (0.000000 9.403609 6)
kei idea (0.142857 9.223300 6)
compar perform (0.062500 9.080578 15)
report experi (0.500000 8.984148 11)
posterior distribut (0.000000 8.973071 7)
modulu continu (0.000000 8.963376 4)
suffici condit (0.111111 8.952867 8)
quasi newton (0.000000 8.943094 4)
part speech (0.000000 8.779840 5)
pre train (0.000000 8.759913 6)
phase transit (0.000000 8.751287 5)
small subset (0.200000 8.747510 8)
real world problem (0.090909 8.728956 15)
multi modal (0.000000 8.588093 4)
sourc code (0.000000 8.551307 5)
structur equat (0.111111 8.470050 8)
relev variabl (0.090909 8.359046 10)
better understand (0.000000 8.298844 6)
background predic (0.000000 8.292482 4)
inform bottleneck (0.000000 8.079482 5)
recent work (0.100000 8.044501 9)
bring togeth (0.000000 7.863455 4)
risk bound (0.181818 7.825633 9)
support vector regress (0.000000 7.744115 6)
direct acycl graph (0.000000 7.660059 3)
significantli improv (0.000000 7.624779 8)
chertkov chernyak (0.000000 7.601003 3)
high dimension featur space (0.000000 7.440101 7)
convolut kernel (0.000000 7.438199 6)
compar against (0.333333 7.425285 8)
rademach complex (0.250000 7.390384 6)
convex hull (0.000000 7.154978 4)
successfulli appli (0.000000 7.110141 6)
robust against (0.142857 7.103790 6)
long term (0.200000 7.058868 8)
reproduc kernel hilbert space rkh (0.000000 7.013057 7)
problem solv (0.304348 6.999042 16)
grammar induct (0.000000 6.960381 5)
two class (0.000000 6.837746 14)
likelihood function (0.000000 6.784960 6)
sampl error (0.000000 6.773600 10)
paper show (0.142857 6.646016 18)
significantli better (0.000000 6.598385 6)
train exampl (0.071429 6.592378 13)
posit neg (0.687500 6.585121 10)
seri experi (0.125000 6.575800 7)
beam search (0.000000 6.534782 4)
imag region (0.000000 6.460516 6)
direct edg (0.222222 6.442700 7)
special topic (0.000000 6.414331 5)
tradeoff between (0.000000 6.224124 5)
convex relax (0.272727 6.183745 8)
transfer learn (0.583333 6.035825 15)
propos two (0.227273 5.923742 17)
network network (0.843750 5.889010 20)
fals discoveri rate (0.000000 5.788117 4)
fix point (0.000000 5.748068 6)
markov decis process mdp (0.000000 5.692403 6)
out sampl (0.000000 5.661751 6)
easi implement (0.142857 5.575746 6)
edit distanc (0.000000 5.497208 4)
theoret result (0.083333 5.375652 11)
settabl system (0.000000 5.345188 4)
theoret basi (0.125000 5.194471 7)
real world data (0.142857 5.172690 15)
search algorithm (0.000000 5.153281 15)
microarrai data (0.000000 5.045776 8)
perform measur (0.117647 4.963832 15)
extern intervent (0.000000 4.962644 4)
local maxima (0.000000 4.910344 4)
fals rate (0.500000 4.640227 6)
releas under (0.000000 4.517970 4)
output code (0.300000 4.500098 7)
veri larg data set (0.086957 4.467722 7)
output space (0.000000 4.431945 7)
shaw taylor (0.000000 4.210643 3)
gar model (0.000000 4.124413 5)
featur vector (0.000000 4.112842 8)
probabl measur (0.000000 4.109681 8)
paramet estim (0.000000 4.024616 13)
solv optim problem (0.310345 3.977378 10)
mercer kernel (0.000000 3.958801 5)
unit ball (0.000000 3.826460 4)
first order (0.000000 3.644167 8)
scatter matric (0.000000 3.624671 4)
synthet data (0.347826 3.584998 15)
heavi tail (0.000000 3.483215 3)
semi infinit (0.000000 3.320278 4)
within framework (0.478261 3.294097 12)
experiment evalu (0.000000 3.265746 6)
great interest (0.166667 3.236360 5)
mean field (0.000000 3.078780 5)
quantil regress (0.000000 3.078305 5)
posterior probabl (0.000000 3.060865 6)
frequent itemset (0.000000 3.006686 3)
practic applic (0.000000 3.002898 8)
probabilist model (0.366667 2.973800 19)
multi view (0.000000 2.963618 5)
kbann network (0.000000 2.887018 4)
infinit mani (0.000000 2.843472 6)
domain expert (0.000000 2.652996 6)
sourc separ (0.000000 2.611983 6)
matlab code (0.000000 2.568538 4)
hidden caus (0.000000 2.563690 4)
concret exampl (0.000000 2.477413 5)
multiclass problem (0.166667 2.455182 10)
exponenti gradient (0.000000 2.440131 5)
score criterion (0.300000 2.426869 7)
binari classifi (0.100000 2.365347 9)
introduc notion (0.250000 2.335723 9)
knn classif (0.000000 2.210170 4)
dure train (0.000000 2.185872 6)
give rise (0.000000 2.162737 4)
well suit (0.000000 2.111059 5)
anomali detect (0.000000 2.096717 4)
theoret guarante (0.384615 2.074696 8)
averag over (0.000000 2.058327 10)
margin distribut (0.100000 2.020025 9)
decid whether (0.000000 2.016031 4)
spheric distribut (0.416667 1.983576 7)
significantli acceler (0.000000 1.914126 4)
anneal schedul (0.000000 1.840000 3)
mean covari (0.000000 1.696544 5)
quadrat discrimin analysi (0.000000 1.590702 5)
propos framework (0.235294 1.587651 13)
pac learnabl (0.000000 1.503905 4)
csm epm (0.500000 1.431078 3)
graphic criterion (0.000000 1.393411 4)
differ type (0.230769 1.351381 10)
featur select method (0.000000 1.326340 12)
probabilist circuit (0.200000 1.285411 4)
two differ (0.076923 1.277759 12)
concentr inequ (0.000000 1.264138 4)
densiti function (0.000000 1.255453 7)
leav out cross valid (0.000000 1.239244 6)
loop loop (0.865385 1.199249 7)
receiv attent (0.500000 1.154405 5)
solver cplex (0.000000 1.138307 3)
binari classif problem (0.000000 1.111978 8)
motor control (0.000000 1.072866 4)
learn theori (0.000000 1.051440 10)
pariti function (0.000000 1.037590 5)
gradient base (0.000000 0.902959 9)
ordin regress (0.000000 0.820901 4)
perform guarante (0.000000 0.808029 7)
maximum posteriori (0.000000 0.777207 3)
univers kernel (0.000000 0.536233 7)
fine grain (0.250000 0.511760 3)
sampl drawn (0.000000 0.431442 5)
evolutionari comput (0.000000 0.427492 5)
describ analyz (0.200000 0.317383 8)
develop new (0.000000 0.312969 9)
divid conquer (0.692308 0.205125 4)
stationari mix (0.000000 0.156929 4)


==> results/moby_srch.dat <==
sperm whale (0.000000 967.195670 191)
mobi dick (0.000000 925.529161 82)
mast head (0.012658 432.727480 78)
old man (0.023810 297.188034 82)
such funni sporti gami jesti joki hoki poki lad ocean (0.000000 232.701503 3)
quarter deck (0.000000 184.557060 30)
new bedford (0.000000 179.981294 18)
onc more (0.000000 164.917411 39)
right whale (0.033898 163.141062 57)
seven hundr seventi seventh (0.000000 154.773764 6)
chief mate (0.083333 137.615127 22)
cape horn (0.000000 121.058380 16)
year ago (0.000000 111.714805 17)
dough boi (0.000000 92.008914 13)
never mind (0.041667 91.317050 23)
try work (0.100000 88.430352 18)
book octavo chapter (0.000000 83.860817 5)
loos fish (0.000000 82.756094 16)
lower jaw (0.000000 80.362281 17)
thou art (0.130435 75.581320 20)
don know (0.090909 75.041643 20)
father mappl (0.000000 73.446825 9)
book folio chapter (0.000000 73.204233 6)
lamp feeder (0.000000 73.007143 9)
fast fish (0.000000 71.969759 16)
good bye (0.000000 71.481937 12)
hast seen white whale (0.052632 68.740518 6)
ivori leg (0.058824 67.837161 16)
stubb flask (0.666667 65.798581 29)
latitud longitud (0.181818 65.103424 9)
guernsei man (0.000000 64.708625 12)
dost thou (0.000000 64.702583 14)
cruis ground (0.222222 64.526066 14)
under circumst (0.419355 62.820409 18)
sir sir (0.870748 59.753301 38)
out sight (0.000000 59.613760 22)
crow nest (0.000000 59.391205 8)
full grown (0.000000 56.761585 11)
life buoi (0.000000 55.816097 11)
cape good hope (0.000000 55.360911 6)
sag harbor (0.000000 54.620564 8)
still more (0.117647 52.598040 30)
spout hole (0.133333 51.770076 13)
south sea (0.000000 51.760353 14)
greenland whale (0.050000 51.517060 19)
main mast (0.000000 50.338399 15)
main top (0.000000 49.650203 10)
same time (0.103448 49.613210 26)
over side (0.095238 49.135445 19)
pip pip (0.941558 49.029181 27)
three year (0.000000 48.977022 16)
set down (0.052632 48.589917 18)
lean over (0.100000 48.118050 18)
pivot hole (0.000000 47.233368 7)
much more (0.000000 46.980686 20)
jack knife (0.000000 45.440679 8)
fore aft (0.000000 44.231441 8)
try pot (0.000000 43.528822 9)
still further (0.062500 42.796069 15)
thou thee thou (0.902128 42.703353 23)
new england (0.000000 41.283436 9)
strait sunda (0.000000 41.114680 6)
ding dong ding (0.000000 40.558513 3)
don sebastian (0.000000 40.158024 8)
cook cook (0.891626 40.146311 22)
peleg bildad (0.818182 39.868729 24)
boat crew (0.307692 38.909499 27)
cut spade (0.000000 38.869430 9)
thu far (0.062500 38.738087 15)
devil dam tit bit pequod (0.368421 38.538751 3)
fin back (0.000000 38.095476 11)
sing out (0.000000 37.805531 13)
000 000 (0.741935 37.655344 8)
slouch hat (0.200000 37.192350 8)
round round (0.095238 36.438893 19)
forti year (0.000000 36.395618 9)
new zealand (0.000000 35.452530 7)
twenti feet (0.416667 35.375413 14)
look out (0.000000 35.028491 24)
turn round (0.052632 34.890527 18)
snow white (0.000000 33.878428 11)
jonah jonah (0.942574 33.561804 29)
ship compani (0.238095 33.400833 16)
bildad peleg (0.855172 33.087055 21)
poor fellow (0.000000 32.781926 10)
centuri ago (0.125000 32.107621 7)
drop astern (0.100000 32.047185 9)
monkei jacket (0.000000 32.008063 6)
good deal (0.000000 31.444233 8)
new york (0.000000 29.994201 5)
old manx sailor (0.000000 29.954700 4)
stoop over (0.000000 29.604639 6)
lightn rod (0.000000 29.403259 7)
three four year voyag (0.076923 29.234557 4)
old fashion (0.000000 28.546212 10)
beef bread (0.000000 28.360153 6)
pre emin (0.000000 27.754833 4)
top maul (0.000000 27.403193 6)
vinegar cruet (0.000000 26.947478 4)
samuel enderbi (0.000000 26.922231 5)
hither thither (0.000000 26.801273 5)
fellow critter (0.000000 24.940196 5)
book iii duodecimo chapter (0.675676 24.360573 4)
bouton rose (0.333333 23.826718 6)
give wai (0.000000 23.661525 13)
deacon deuteronomi (0.000000 23.659766 4)
heidelburgh tun (0.500000 22.514084 6)
wife child (0.000000 21.483045 6)
turn out (0.050000 21.186278 19)
lean against (0.181818 20.205828 9)
upper part (0.230769 19.677416 10)
between two (0.071429 19.516000 13)
good luck (0.000000 19.331147 7)
gai header (0.000000 19.320995 5)
huzza porpois (0.000000 19.009304 5)
inch thick (0.125000 18.809634 7)
frederick cuvier (0.000000 18.559900 4)
gallant sail (0.000000 18.468983 7)
line tub (0.822222 17.268179 16)
fieri pit (0.000000 17.098079 5)
drew nigh (0.000000 16.926440 6)
canst thou (0.000000 16.729570 7)
thou thou (0.857143 16.253726 36)
four five (0.000000 16.238735 8)
pine tree (0.250000 16.122887 6)
atlant pacif (0.142857 15.859134 6)
pull pull (0.741379 15.810305 15)
tiger yellow (0.000000 15.661754 5)
sword fish (0.000000 15.552091 7)
ship sail (0.500000 15.329308 34)
saturdai night (0.000000 15.000803 5)
few minut (0.000000 14.970671 7)
differ between (0.285714 14.394616 10)
flask flask (0.950000 14.376558 26)
ten thousand (0.000000 14.086770 7)
present dai (0.000000 13.979037 11)
long ago (0.125000 13.887929 7)
bore down (0.111111 13.655520 8)
gave understand (0.142857 13.646463 6)
smack lip (0.285714 13.326308 5)
whale fisheri (0.000000 13.133881 14)
thousand mile (0.400000 13.110108 9)
drew near (0.142857 12.652518 6)
pre adamit (0.000000 12.615253 3)
english whaler (0.000000 12.420330 6)
draw nigh (0.000000 12.257970 6)
come aboard (0.000000 11.939009 7)
side side (0.486486 11.882606 19)
drug whale (0.272727 11.328288 8)
warp woof (0.750000 11.254275 6)
question answer (0.687500 11.163245 10)
pass through (0.200000 11.157229 12)
cut tackl (0.000000 11.023330 6)
spouter inn (0.000000 10.944473 4)
salli out (0.000000 10.779282 6)
old mogul (0.000000 10.729950 5)
more more (0.000000 10.588473 16)
much same (0.187500 10.044084 13)
tomahawk pipe (0.500000 9.594897 7)
dat dat (0.805556 9.277282 7)
lord warden (0.000000 9.154227 4)
don pedro (0.000000 8.673687 5)
five feet (0.000000 8.579320 7)
sulk pout (0.000000 8.562785 3)
come hither (0.142857 8.273218 6)
old manxman (0.000000 8.087342 6)
half wai (0.000000 8.062970 10)
wateri world (0.125000 8.013293 7)
sprain wrist (0.200000 7.978438 4)
kick kick (0.886076 7.927145 9)
brought alongsid (0.000000 7.818259 5)
inclin plane (0.000000 7.636939 4)
fair wind (0.384615 7.565734 8)
side fin (0.545455 7.400315 10)
caw caw (0.000000 7.392860 3)
whosoev rais (0.200000 7.138256 4)
god sake (0.000000 7.116379 6)
littl negro (0.000000 7.053727 7)
mortal man (0.090909 6.437894 10)
grand featur (0.562500 6.418135 7)
stun sail (0.000000 5.622179 5)
against wall (0.000000 5.572211 6)
far awai (0.000000 5.375307 9)
binnacl compass (0.908163 5.375207 9)
gone down (0.000000 5.333231 8)
still remain (0.153846 5.296486 11)
seam dent (0.000000 5.208510 4)
thee thee (0.856209 4.988189 22)
main truck (0.000000 4.974490 4)
enorm mass (0.680000 4.885102 8)
noth more (0.083333 4.866625 11)
cross tree (0.000000 4.594702 5)
golden inn (0.000000 4.444301 4)
steelkilt radnei (0.945378 4.235309 13)
without singl (0.437500 3.963698 9)
eleph trunk (0.720000 3.938692 7)
open door (0.200000 3.600585 8)
far more (0.000000 3.577308 10)
bottom sea (0.214286 3.533756 11)
went down (0.090909 3.452505 10)
thy thy (0.757143 3.440671 17)
presid over (0.000000 3.347145 5)
rare virtu (0.000000 3.294309 4)
whenc came (0.000000 3.216508 5)
open air (0.250000 2.959010 9)
true enough (0.000000 2.808830 6)
vice bench (0.857143 2.711570 7)
dash against (0.526316 2.605658 9)
utterli unknown (0.000000 2.565516 4)
marl spike (0.000000 2.342351 3)
milki wai (0.000000 2.263011 5)
hoist deck (0.357143 2.107226 9)
veri larg (0.000000 2.093839 8)
grasp shroud (0.000000 2.072566 4)
point view (0.000000 2.023570 6)
east west (0.444444 1.681019 5)
first place (0.000000 1.637139 9)
martha vineyard (0.000000 1.486842 3)
fro pace (0.000000 1.434659 4)
sentri box (0.000000 1.347314 3)
watch coat (0.000000 1.274115 5)
squar yard (0.166667 1.206374 5)
fulli invest (0.000000 1.151491 4)
noah flood (0.687500 0.853850 5)
bashe isl (0.000000 0.750750 3)
sumatra java (0.000000 0.718656 3)
oil oil (0.885135 0.555378 17)
feet length (0.657143 0.264469 12)
cinqu port (0.000000 0.167163 3)
depend upon (0.142857 0.118510 6)
veri much (0.083333 0.013824 11)


==> results/results.dat <==
	threshold	candidates	cost	diff	output	mine time	search time	original cost
Addresses	100	5	683878.173002	1715.14536600001	2	1s	1s	685593.318368
	50	39	683780.011042	1813.30732599995	3	1s	2s	685593.318368
	25	281	683191.508686	2401.80968199996	15	2s	4s	685593.318368
	20	493	682766.689239	2826.62912900001	27	3s	6s	685593.318368
	15	1079	682083.124709	3510.19365899998	48	7s	8s	685593.318368
	10	3028	681153.812405	4439.505963	79	23s	16s	685593.318368
	9	3856	680973.787084	4619.53128400003	92	29s	16s	685593.318368
	8	5088	680861.575368	4731.74300000002	97	39s	20s	685593.318368
	7	6964	680652.347253	4940.97111499996	111	54s	25s	685593.318368
	6	10030	680430.756360	5162.56200799998	124	1m	31s	685593.318368
	5	15506	680286.533711	5306.78465699998	138	2m	51s	685593.318368
			680235.9167100	5357.40165799996	155	10m		685593.318368
								
								
								
								
jmlr	100	39	767934.010358	4177.67770999996	7	1s	3s	772111.688068
	50	305	762948.716861	9162.97120699997	44	3s	7s	772111.688068
	25	1558	755735.807611	16375.880457	133	27s	19s	772111.688068
	20	2582	753255.300019	18856.3880490001	180	43s	24s	772111.688068
	15	4575	750683.345846	21428.342222	237	1m	38s	772111.688068
	10	10271	746913.701176	25197.9868920001	355	4m	1m	772111.688068
	9	12598	746095.489459	26016.1986090001	393	5m	1m	772111.688068
	8	15860	745385.700598	26725.9874700001	426	5m	1m	772111.688068
	7	20697	744567.715564	27543.9725040001	463	7m	2m	772111.688068
	6	28178	743686.287193	28425.4008750001	521	9m	2m	772111.688068
	5	40879	742965.578494	29146.109574	563	15m	4m	772111.688068
			742953.759137	29157.9289310001	580	18m		772111.688068
								
								
								
								
moby	100	10	1249149.185920	999.369453999912	1	1s	3s	1250148.555374
	50	91	1247364.207757	2784.34761699988	6	1s	5s	1250148.555374
	25	620	1245769.557724	4378.99765000003	33	8s	15s	1250148.555374
	20	1064	1245347.236827	4801.31854699994	44	16s	22s	1250148.555374
	15	2113	1243899.921665	6248.63370899996	73	34s	31s	1250148.555374
	10	5204	1242910.742694	7237.81267999997	104	1m	59s	1250148.555374
	9	6484	1242412.328740	7736.22663399996	121	1m	1m	1250148.555374
	8	8356	1241910.908843	8237.64653100003	144	2m	2m	1250148.555374
	7	11121	1241517.306875	8631.24849899998	165	3m	2m	1250148.555374
	6	15277	1241082.645898	9065.90947599988	188	4m	3m	1250148.555374
	5	22559	1240666.915002	9481.64037199994	215	6m	3m	1250148.555374
			1240566.409077	9582.14629699988	231	91m		1250148.555374

